Desingularization of a steady vortex pair in the lake equation

We construct a family of steady solutions of the lake model perturbed by some small Coriolis force, that converge to a singular vortex pair. The desingularized solutions are obtained by maximization of the kinetic energy over a class of rearrangements of sign changing functions. The precise localization of the asymptotic singular vortex pair is proved to depend on the depth function and the Coriolis parameter, and it is independent on the geometry of the lake domain. We apply our result to construct a singular rotating vortex pair in a rotation invariant lake.

==> depth.txt <==
0 1
0.010101 1.0004
0.020202 1.0016
0.030303 1.0037
0.040404 1.0065
0.050505 1.0102
0.060606 1.0146
0.070707 1.0199
0.080808 1.0259
0.090909 1.0328
0.10101 1.0404
0.11111 1.0488
0.12121 1.0579
0.13131 1.0678
0.14141 1.0784
0.15152 1.0897
0.16162 1.1018
0.17172 1.1145
0.18182 1.1279
0.19192 1.1419
0.20202 1.1566
0.21212 1.1719
0.22222 1.1878
0.23232 1.2042
0.24242 1.2213
0.25253 1.2388
0.26263 1.2569
0.27273 1.2754
0.28283 1.2944
0.29293 1.3138
0.30303 1.3336
0.31313 1.3537
0.32323 1.3743
0.33333 1.3951
0.34343 1.4161
0.35354 1.4375
0.36364 1.459
0.37374 1.4807
0.38384 1.5025
0.39394 1.5244
0.40404 1.5464
0.41414 1.5684
0.42424 1.5904
0.43434 1.6123
0.44444 1.634
0.45455 1.6557
0.46465 1.6771
0.47475 1.6983
0.48485 1.7193
0.49495 1.7398
0.50505 1.76
0.51515 1.7798
0.52525 1.7991
0.53535 1.8178
0.54545 1.836
0.55556 1.8535
0.56566 1.8704
0.57576 1.8864
0.58586 1.9017
0.59596 1.9161
0.60606 1.9296
0.61616 1.9421
0.62626 1.9535
0.63636 1.9639
0.64646 1.973
0.65657 1.981
0.66667 1.9877
0.67677 1.9929
0.68687 1.9968
0.69697 1.9992
0.70707 2
0.71717 1.9992
0.72727 1.9967
0.73737 1.9924
0.74747 1.9862
0.75758 1.9781
0.76768 1.9681
0.77778 1.956
0.78788 1.9417
0.79798 1.9252
0.80808 1.9064
0.81818 1.8852
0.82828 1.8615
0.83838 1.8353
0.84848 1.8065
0.85859 1.775
0.86869 1.7407
0.87879 1.7035
0.88889 1.6633
0.89899 1.6201
0.90909 1.5737
0.91919 1.5241
0.92929 1.4712
0.93939 1.4149
0.94949 1.3551
0.9596 1.2916
0.9697 1.2245
0.9798 1.1536
0.9899 1.0788
1 1


==> depth_mtN.txt <==
-0.02268 1.9466
-0.021486 1.9518
-0.020292 1.9568
-0.019099 1.9615
-0.017905 1.966
-0.016711 1.9703
-0.015518 1.9743
-0.014324 1.978
-0.01313 1.9814
-0.011937 1.9846
-0.010743 1.9875
-0.0095493 1.9901
-0.0083556 1.9924
-0.007162 1.9944
-0.0059683 1.9961
-0.0047746 1.9975
-0.003581 1.9986
-0.0023873 1.9994
-0.0011937 1.9998
0 2
0.0011937 1.9998
0.0023873 1.9994
0.003581 1.9986
0.0047746 1.9975
0.0059683 1.9961
0.007162 1.9944
0.0083556 1.9924
0.0095493 1.9901
0.010743 1.9875
0.011937 1.9846
0.01313 1.9814
0.014324 1.978
0.015518 1.9743
0.016711 1.9703
0.017905 1.966
0.019099 1.9615
0.020292 1.9568
0.021486 1.9518
0.02268 1.9466


==> depth_mtP.txt <==
-0.02268 1.9897
-0.021486 1.9908
-0.020292 1.9918
-0.019099 1.9927
-0.017905 1.9936
-0.016711 1.9944
-0.015518 1.9952
-0.014324 1.9959
-0.01313 1.9965
-0.011937 1.9971
-0.010743 1.9977
-0.0095493 1.9982
-0.0083556 1.9986
-0.007162 1.999
-0.0059683 1.9993
-0.0047746 1.9995
-0.003581 1.9997
-0.0023873 1.9999
-0.0011937 2
0 2
0.0011937 2
0.0023873 1.9999
0.003581 1.9997
0.0047746 1.9995
0.0059683 1.9993
0.007162 1.999
0.0083556 1.9986
0.0095493 1.9982
0.010743 1.9977
0.011937 1.9971
0.01313 1.9965
0.014324 1.9959
0.015518 1.9952
0.016711 1.9944
0.017905 1.9936
0.019099 1.9927
0.020292 1.9918
0.021486 1.9908
0.02268 1.9897


==> mtN.txt <==
-0.02268 0.78459
-0.021486 0.78089
-0.020292 0.77715
-0.019099 0.77336
-0.017905 0.76952
-0.016711 0.76564
-0.015518 0.76171
-0.014324 0.75775
-0.01313 0.75373
-0.011937 0.74968
-0.010743 0.74559
-0.0095493 0.74146
-0.0083556 0.73728
-0.007162 0.73308
-0.0059683 0.72883
-0.0047746 0.72455
-0.003581 0.72024
-0.0023873 0.71589
-0.0011937 0.71152
0 0.70711
0.0011937 0.70268
0.0023873 0.69822
0.003581 0.69373
0.0047746 0.68923
0.0059683 0.6847
0.007162 0.68015
0.0083556 0.67559
0.0095493 0.67101
0.010743 0.66641
0.011937 0.6618
0.01313 0.65719
0.014324 0.65256
0.015518 0.64792
0.016711 0.64328
0.017905 0.63863
0.019099 0.63398
0.020292 0.62933
0.021486 0.62467
0.02268 0.62002


==> mtP.txt <==
-0.02268 0.67035
-0.021486 0.67232
-0.020292 0.67428
-0.019099 0.67624
-0.017905 0.6782
-0.016711 0.68015
-0.015518 0.6821
-0.014324 0.68405
-0.01313 0.686
-0.011937 0.68794
-0.010743 0.68987
-0.0095493 0.69181
-0.0083556 0.69373
-0.007162 0.69566
-0.0059683 0.69758
-0.0047746 0.69949
-0.003581 0.70141
-0.0023873 0.70331
-0.0011937 0.70521
0 0.70711
0.0011937 0.709
0.0023873 0.71089
0.003581 0.71277
0.0047746 0.71464
0.0059683 0.71651
0.007162 0.71838
0.0083556 0.72024
0.0095493 0.72209
0.010743 0.72394
0.011937 0.72578
0.01313 0.72761
0.014324 0.72944
0.015518 0.73126
0.016711 0.73308
0.017905 0.73488
0.019099 0.73668
0.020292 0.73848
0.021486 0.74027
0.02268 0.74205

